Enhanced Absorption in thin and ultrathin silicon films by 3D photonic band gap back reflectors

Since thin-film silicon solar cells have limited optical absorption, we explore the effect of a nanostructured back reflector to recycle the unabsorbed light. As a back reflector we investigate a 3D photonic band gap crystal made from silicon that is readily integrated with the thin films. We numerically obtain the optical properties by solving the 3D time-harmonic Maxwell equations using the finite-element method, and model silicon with experimentally determined optical constants. The absorption enhancement relevant for photovoltaics is obtained by weighting the absorption spectra with the AM 1.5 standard solar spectrum. We study thin films either thicker ($L_{Si} = 2400$ nm) or much thinner ($L_{Si} = 80$ nm) than the wavelength of light. At $L_{Si} = 2400$ nm, the 3D photonic band gap crystal enhances the spectrally averaged ($\lambda = 680$ nm to $880$ nm) silicon absorption by $2.22$x (s-pol.) to $2.45$x (p-pol.), which exceeds the enhancement of a perfect metal back reflector ($1.47$ to $1.56$x). The absorption is enhanced by the (i) broadband angle and polarization-independent reflectivity in the 3D photonic band gap, and (ii) the excitation of many guided modes in the film by the crystal's surface diffraction leading to enhanced path lengths. At $L_{Si} = 80$ nm, the photonic crystal back reflector yields a striking average absorption enhancement of $9.15$x, much more than $0.83$x for a perfect metal, which is due to a remarkable guided mode confined within the combined thickness of the thin film and the photonic crystal's Bragg attenuation length. The broad bandwidth of the 3D photonic band gap leads to the back reflector's Bragg attenuation length being much shorter than the silicon absorption length. Consequently, light is confined inside the thin film and the absorption enhancements are not due to the additional thickness of the photonic crystal back reflector.

==> 1_Resubmission1/_to_editor.txt <==
To Prof. Dr. Romain Peretti, Editor,
Optics Express 
OSA-The Optical Society
2010 Massachusetts Ave., N.W. 
Washington, D. C.,  
U. S. A.

Subject: Resubmission of manuscript 435412 to Optics Express 



Dear Prof. Peretti, dear Romain, 

Thank you very much for sending us the remarks of the Referees on our manuscript entitled 435412 "Enhanced absorption in thin silicon films by 3D photonic band gap back reflectors for photovoltaics", by D. Sharma, S.B. Hasan, R. Saive, J.J.W. van der Vegt, and W.L. Vos. Thank you very much for allowing extra time in the revision process, it was much needed and highly appreciated. 

We are happy to see the generally positive comments of both Referees, thereby we hereby submit a revised manuscript. 
Naturally, we are also grateful for the extensive constructive suggestions and comments by the Referees. We have taken care to take them into account as much as possible while revising our manuscript; the comments were very helpful in clarifying and improving our manuscript. We have also greatly profited from this summer's online OSA workshop on exactly the subject matter of our paper. 
For clarity, revisions in response to Referee comments are marked blue in the pdf, and our own (minor) corrections in magenta.  
This resubmission consists of XX files, namely 1 tex file and XX figures, etc. 

We hope that our manuscript is in its present form suitable for publication in Optics Express, and we thatnk you very much for your editorial help, 

With best regards,
Devashish and Willem



==> 2_Resubmission2/_to_Editor.txt <==
To Prof. Dr. Romain Peretti, Editor,
Optics Express 
OSA-The Optical Society
2010 Massachusetts Ave., N.W. 
Washington, D. C.,  
U. S. A.

Subject: Resubmission of manuscript 435412 to Optics Express 


Dear Prof. Peretti, dear Romain, 

Thank you very much for sending us the remarks of the Reviewers on our manuscript entitled 435412 "Enhanced absorption in thin and ultrathin silicon films by 3D photonic band gap back reflectors", by D. Sharma, S.B. Hasan, R. Saive, J.J.W. van der Vegt, and W.L. Vos. 

We are happy to see that the Reviewers have recommended our manuscript for publication, and we are grateful for your provisional acceptance of the manuscript. 
Naturally, we are also grateful for the constructive suggestions and comments by the Reviewers, and for the opportunity you offered us to make revisions. 
Indeed the comments are very helpful in clarifying and improving our manuscript, and to broaden the scope of the manuscript (hence the title change, as suggested by the Reviewers). 
We have done our utmost best to take all comments into account during the revision of our manuscript, as is hopefully apparent from the detailed responses to all comments. 

This resubmission consists of 20 files, namely 1 tex file and 18 figures, and an additional pdf file with marked changes for revisions. 

We hope that our manuscript is in its present form suitable for publication in Optics Express, and we thank you very much for your editorial help. 

With best regards,
Devashish Sharma and Willem Vos 



==> 2_Resubmission2/_to_Referee1_And_Referee2.txt <==
Optics Express Manuscript 435412 by Devashish Sharma, Shakeeb Bin Hasan, Rebecca Saive, Jaap J. W. van der Vegt, and Willem L. Vos
===================================
Response to the report of Reviewer 1
===================================
GENERAL COMMENT-0: The revised version incorporates the suggestions of both previous referees, I think all comments have been taken into account. The manuscript contains results that are of interest for the Optics Express community and is suitable for publication in this form.

REPLY-0: We thank the Reviewer for recommending our manuscript for publication in the Optics Express community.

COMMENT-1: For the sake of scientific discussion, let me state that the novel results of this work are more on the fundamental research side than on the applied one. This manuscript does a good job in showing how the use of a 3D PhC backreflector outperforms a metal reflector for the purpose of light trapping, and this makes the paper interesting for the photonics+energy community. For real applications to solar cells, the actual figure of merit is the conversion efficiency, or the short-circuit current when considering optical performance, which is clearly too small in the case of the 80 nm film. There are scientific motivations for studying light trapping in ultrathin light absorbing films – but the response mentioning Yablonovitch’ talk at OSA APC is not a good one. The authors are certainly aware that typical Jsc of commercial silicon solar cells are in the range 30-40 mA/cm2, the silicon thickness is around 180 micron, with prospects to decrease towards the wafer limit of 80 micron (1000x80 nm): any real application must compete with these values. These considerations do not concern the scientific value of the manuscript in revised form, while a few slightly excessive statements in the rebuttal letter are not of concern.

REPLY-1: We thank the Reviewer for his assessment that our manuscript is more on the fundamental optics side (rather than PV.) Inspired by this, we changed the emphasis of the paper (e.g., in the Intro) to reflect the more general scope. 
We are sorry that previous statements were perceived as excessive by the Referee, and hence we thank the Reviewer for his open mind. 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Optics Express Manuscript 435412 by Devashish Sharma, Shakeeb Bin Hasan, Rebecca Saive, Jaap J. W. van der Vegt, and Willem L. Vos
===================================
Response to the report of Reviewer 2
===================================

GENERAL COMMENT-0: This manuscript reports on the numerical study of 3D photonic band gap back reflectors to enhance light absorption in ultrathin silicon films. In particular, the authors use the cases of 2400 nm-thick and 80 nm-thick silicon films to show the potential of their approach and analyse the optical modes at stake.

In the first round of review, both reviewers had pointed out that the authors should give more elements to make their contribution to the research field of photonics for photovoltaics clearer. They have answered successfully to most of the comments, for instance by adding a comparison with the Lambertian limit in Figs. 5 and 8 or a comment on the impact of doped layers in Annex C.

Furthermore, the authors have precised in their answer that the scope of their paper is to study the impact of 3D photonic band gap back reflectors on light absorption in ultrathin Si layers and that photovoltaics is only one of the envisioned applications of their concept. They have modified the introduction accordingly and mentioned other interesting applications.

I believe the article should be published in Optics Express but that minor revisions are still needed. Here are my following suggestions to improve the manuscript further and increase its impact :

REPLY-0: We thank the Reviewer for recommending our manuscript for publication in Optics Express. We appreciate the constructive and helpful comments to improve our manuscript. Therefore, we resubmit a revised version of our manuscript. Below we address the detailed comments. 

COMMENT-1: 1) I would modify the title to i) emphasize the « ultrathin » aspect and ii) delete the reference to photovoltaics as it is only one of the applications envisioned and as the article focuses on optical concepts and not PV devices. I suggest : « Enhanced absorption in ultrathin silicon films by 3D photonic band gap back reflectors ».

REPLY-1: We thank the Reviewer for the excellent suggestion; since we were from the outset focused on solar energy (i.e., through the funding from Shell), we had initially not thought as broadly. Thus, we are happy to follow the Reviewer's recommendation. 
To synchronize the Introduction with the modified title, we have changed the order of text (while keeping all references and 95% of the text) to introduce the broader technological interest of strong absorption in (ultra)thin silicon films, while of course still introducing the PV aspects. Also in other parts of the paper, we directed the emphasis towards general thin silicon films aspects. For instance, we thus got inspired to change the name of the current to J_PBG. 

COMMENT-2: 2) To increase the relevance of the presented results to the photonics for photovoltaics community, I suggest to add the spectral response of the 3D photonic band gap reflector for unpolarized light, for instance in Figs. 3 and 4.

REPLY-2: The response for unpolarized light is a 50%-50% mixture of s and p-polarized light. To provide this service to the photovoltaic fraction of our readership, we added text in section 4.3. We propose to address this comment in this way, since it helps to direct the paper's focus on the interesting nanophotonics (see this Referee's comment #1-ii above). 

COMMENT-3: 3) The authors have added the calculation of the short-circuit current density in the annex D. In my opinion, this calculation is not properly used in the current manuscript. First, the calculation of the Jsc is mentioned in the abstract of the article  but none of the calculated values are included in the text. Second, the authors have calculated the JSC by integrating only on the 640 nm – 890 nm spectral range. They have done so because it is the spectral range of interest to demonstrate the potential of their concept. I still suggest that the authors calculate the Jsc on the whole solar spectrum to facilitate the comparison with existing literature and thus increase the impact of their work. The Jsc values corresponding to LSi=80 nm Si + 3D photonic crystal and  LSi=2400 nm Si + 3D photonic crystal should appear in the text.

REPLY-3: We agree with the Reviewer that in a strict sense the current density called J_SC (well-known in the solar-cell community) pertains to the broad solar spectrum. Since we want to direct the paper's focus towards general nanophotonics (see this Referee's comment #1-ii above), we propose to re-name the quantity as "Photonic band gap generated current density", with symbol J_{PBG}. We hope that on one hand this solution avoids confusion for the solar-cell community, while on the other hand readers interested in the generated photocurrent (for their particular application) can still assess it. And by the name "photonic band gap" (with abbreviation (PBG)) we hope that it becomes clear that this quantity is integrated over the photonic band gap (and not the solar spectrum.) 

